Size-selective accretion of dust onto CPDs: Low CPD masses and filtration of larger grains

The major satellites of Jupiter and Saturn are believed to have formed in circumplanetary discs, which orbit forming giant protoplanets. Gas and dust in CPDs have different distributions and affect each other by drag, which varies with grain size. Yet simulations of multiple dust grain sizes with separate dynamics have not been done before. We seek to assess how much dust of each grain size there is in circumplanetary discs. We run multifluid 3D hydrodynamical simulations including gas and four discrete grain sizes of dust from 1$\mu$m to 1mm, representing a continuous distribution. We consider a 1 $M_\mathrm{Jup}$ protoplanet embedded in a protoplanetary disc around a 1 $M_{\odot}$ star. Our results show a truncated MRN distribution at smaller grain sizes, which starts to tail off by $a=100\mu$m and is near zero at 1mm. Large dust grains, which hold most of the dust mass, have very inefficient accretion to the CPD, due to dust filtration. Therefore CPDs' dust masses must be small, with mass ratio ~ a few $\times 10^{-6}$ to the protoplanet. These masses and the corresponding millimetre opacities are in line with CPD fluxes observed to date.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
